Fracture in concrete: X-ray tomography with in-situ testing, digital volume correlation and phase-field modeling

We test and simulate the mesoscopic cracking behavior of specimens made of a standard concrete mixture. To this end, we combine stable wedge-splitting fracture experiments performed during X-ray tomography, their analysis with digital volume correlation providing the full three-dimensional displacement field, and phase-field cohesive fracture modeling. In our computations, we apply the measured boundary conditions and model the actual heterogeneous material structure at the mesoscopic scale. Within the phase-field model, we explicitly distinguish among (thus individually represent) the mesostructural features of distinct material phases with size above a threshold of 1 mm, while we homogenize pores and finer aggregates below this threshold within the cementitious mortar matrix, with material parameters characterized accordingly. We compare experimental and numerical results in terms of both local and global quantities.

==> Spec3_dvc.csv <==
Reference,Deformed,<residual>,std(residual),coeff,Iterations,Convergence,Unc,Step
ref2.to-byte.am,pos1.to-byte.Resampled.am,-1.209301,5.681854,0.022,79,0,0.021,1
ref2.to-byte.am,pos2.to-byte.Resampled.am,-0.46924,5.743002,0.022522,94,0,0.021,2
ref2.to-byte.am,pos3.to-byte.Resampled.am,0.396369,5.714696,0.022411,90,0,0.021,3
ref2.to-byte.am,pos4.to-byte.Resampled.am,-6.582183,5.745755,0.022532,70,0,0.021,4
ref2.to-byte.am,pos5.to-byte.Resampled.am,-2.626272,5.693896,0.022329,67,0,0.021,5
ref2.to-byte.am,pos6.to-byte.Resampled.am,-2.361527,5.660706,0.022199,102,0,0.021,6
ref2.to-byte.am,pos7.to-byte.Resampled.am,-2.334125,5.641222,0.022122,68,0,0.021,7
ref2.to-byte.am,pos8.to-byte.Resampled.am,-14.752964,5.975739,0.023434,78,0,0.021,8
ref2.to-byte.am,pos9.to-byte.Resampled.am,-8.461059,5.991028,0.023494,53,0,0.021,9
ref2.to-byte.am,pos10.to-byte.Resampled.am,6.924045,8.943283,0.035072,76,0,0.021,10

==> Spec3_uncertainty.csv <==
Step,CellSize,<ux>,stdux,<uy>,std(uy),<uz>,std(uz),<e11>,std(e11),<e22>,std(e22),<e33>,std(e33),<e12>,std(e12),<e23>,std(e23),<e13>,std(e13),std(residual),std(residual)/range,Iterations,Convergence Value
mes75.am,69.319969,0.065824628,0.16562143,0.006000182,0.14935219,0.010389865,0.14757995,-0.000172297,0.001498604,-0.000144245,0.001679907,-0.000292301,0.001645895,-1.89E-05,0.00099775,-3.65E-05,0.001032898,7.38E-06,0.001041539,5.1914568,0.020358654,0,0.000907241
mesh90.am,82.739136,0.059290651,0.15481286,0.004321163,0.13423954,0.009463023,0.13211301,-0.000147959,0.001309948,-8.38E-05,0.001617786,-0.000510972,0.004571387,2.10E-05,0.001238155,6.82E-05,0.001073296,6.26E-05,0.002365561,5.2079902,0.020423491,0,0.000915077
mesh110.am,100.01222,0.0589628,0.13775526,0.001819931,0.11392717,0.004967968,0.12045792,-0.00012426,0.000871331,-5.98E-05,0.0010846,-0.000360649,0.001048034,2.08E-05,0.000590417,-2.37E-05,0.000674376,1.79E-05,0.000688151,5.2231154,0.020482806,0,0.00089346
mesh120.am,109.2036,0.060357325,0.13324414,-0.000256497,0.10468034,0.005107283,0.11414397,-0.000174733,0.000968513,-9.69E-05,0.000977012,-0.000253032,0.000842301,2.88E-05,0.000545301,-3.82E-05,0.000619884,3.69E-05,0.000559126,5.2332811,0.020522673,0,0.000910296
mesh140.am,125.12348,0.054086957,0.12007553,0.002114522,0.098237537,0.003098693,0.10719851,-0.000124788,0.000617911,-6.76E-05,0.000655329,-0.000267401,0.000934326,-9.98E-06,0.000333956,-1.64E-05,0.000407607,3.20E-05,0.000436608,5.2443838,0.020566212,0,0.000877222
ref2.to-byte(2).closing(3).mesh.am,137.90616,0.055092912,0.11324925,0.004905599,0.08980345,0.006100053,0.093357563,-0.000123428,0.000639405,-5.86E-05,0.00057116,-0.000242687,0.000608572,-5.75E-05,0.000371072,-4.22E-05,0.000333456,-1.31E-05,0.000379953,5.2573857,0.020617198,0,0.000981438

==> sieve_coarse.txt <==
0, 5.88
1, 11.76
2, 48.53
3, 100.00 


==> sieve_comp.txt <==
0, 3.5, 3.54, 3.06
1, 7.0, 7.08, 6.12
2, 39.85, 38.07, 44.07
3, 100.00, 100, 100


==> sieve_sand.txt <==
0, 10.18
1, 18.04
2, 29.07
3, 49.48
4, 77.55
5, 100.00 


==> spec4_dvc.csv <==
Reference,Deformed,<residual>,std(residual),coeff,Iterations,Convergence,Unc,Step
ref2.to-byte.am,pos1.Resampled.am,-1.977897,5.271995,0.020674,85,0,0.0218,1
ref2.to-byte.am,pos2.Resampled.am,-4.231066,5.211411,0.020437,57,0,0.0218,2
ref2.to-byte.am,pos3.Resampled.am,-1.22271,5.174802,0.020293,47,0,0.0218,3
ref2.to-byte.am,pos4.Resampled.am,-1.498369,5.162156,0.020244,47,0,0.0218,4
ref2.to-byte.am,pos5.Resampled.am,-1.294709,5.112266,0.020048,69,0,0.0218,5
ref2.to-byte.am,pos6.Resampled.am,-2.963287,5.114681,0.020058,51,0,0.0218,6
ref2.to-byte.am,pos7.Resampled.am,-4.690168,5.137174,0.020146,78,0,0.0218,7
ref2.to-byte.am,pos8.Resampled.am,-6.903084,5.264653,0.020646,43,0,0.0218,8
ref2.to-byte.am,pos9.Resampled.am,-0.919945,5.627031,0.022067,51,0,0.0218,9
ref2.to-byte.am,pos10.Resampled.am,-3.971262,8.670621,0.034002,73,0,0.0218,10

==> spec4_uncertainty.csv <==
Step,Cell Size,<ux>,std(ux),<uy>,std(uy),<uz>,std(uz),<e11>,std(e11),<e22>,std(e22),<e33>,std(e33),<e12>,std(e12),<e23>,std(e23),<e13>,std(e13),std(residual),std(residual)/range,Iterations,Convergence Value
mesh75.am,69.266975,-0.034395371,0.19903846,-0.14532696,0.22114649,-0.091757126,0.23781115,3.37E-05,0.002668725,0.001152346,0.002946777,0.000962155,0.002876072,-3.58E-06,0.001524048,-8.13E-06,0.0016811,-1.91E-05,0.001523644,5.5320859,0.021694455,0,0.000888781
mesh90.am,82.897911,-0.034913227,0.17657584,-0.13810469,0.20037767,-0.085784905,0.22114082,-1.72E-05,0.002141486,0.000824863,0.003484331,0.001092013,0.002981049,0.000136013,0.003055061,0.000104972,0.001632541,-0.000137033,0.003000569,5.5443139,0.021742407,0,0.000973555
mesh110.am,99.415123,-0.035348903,0.14150265,-0.13923967,0.17440894,-0.089067884,0.19474664,0.000155809,0.001525899,0.000938593,0.001855816,0.001047589,0.00197924,5.87E-05,0.000841166,3.43E-05,0.001116301,1.16E-05,0.000820082,5.5523667,0.021773988,0,0.00094518
mesh120.am,109.29961,-0.030532544,0.13508855,-0.1374997,0.16122031,-0.090471417,0.19091222,-1.80E-05,0.001172417,0.000670527,0.001685425,0.000921422,0.001745287,3.56E-05,0.000734628,0.00016647,0.001322182,-1.32E-05,0.000869868,5.5598335,0.021803269,0,0.00090752
mesh135.am,120.97034,-0.038987864,0.12583855,-0.13813013,0.16022368,-0.076432645,0.18819381,-7.28E-05,0.00143487,0.000786073,0.001477562,0.00123192,0.001692474,3.26E-05,0.000783332,4.18E-05,0.001255693,-5.67E-05,0.000762081,5.5630279,0.021815795,0,0.000922523
mesh150.am,133.96223,-0.03649215,0.10189014,-0.13442238,0.15510514,-0.083637953,0.17830963,3.48E-05,0.000842022,0.000591841,0.001427882,0.001067429,0.001249059,1.35E-05,0.000544884,1.09E-05,0.001044501,-6.34E-05,0.000505887,5.5668702,0.021830862,0,0.000823545

==> spec5_dvc.csv <==
Reference,Deformed,<residual>,std(residual),coeff,Iterations,Convergence,Unc,Step
ref2.to-byte.am,pos1.to-byte.Resampled.am,-1.087941,2.697378,0.014502,0,0.000896515,0.01445,1
ref2.to-byte.am,pos3.to-byte.Resampled.am,0.286371,2.746931,0.014768,0,0.000940268,0.01445,3
ref2.to-byte.am,pos4.to-byte.Resampled.am,-1.79452,2.707871,0.014558,0,0.000936202,0.01445,4
ref2.to-byte.am,pos5.to-byte.Resampled.am,-0.796153,2.71333,0.014588,0,0.000855424,0.01445,5
ref2.to-byte.am,pos6.to-byte.Resampled.am,-3.590766,2.708929,0.014564,0,0.00082543,0.01445,6
ref2.to-byte.am,pos7.to-byte.Resampled.am,0.855263,2.695402,0.014491,0,0.000932581,0.01445,7
ref2.to-byte.am,pos8.to-byte.Resampled.am,0.393449,2.782604,0.01496,0,0.000950031,0.01445,8

==> spec5_uncertainty.csv <==
Cell,Size,<ux>,std(ux),<uy>,std(uy),<uz>,std(uz),<e11>,std(e11),<e22>,std(e22),<e33>,std(e33),<e12>,std(e12),<e23>,std(e23),<e13>,std(e13),std(residual),std(residual)/range,Iterations,Convergence,Value
mesh70.am,64.49041,-0.10259641,0.34028414,-0.095226534,0.38911673,0.028763214,0.50983763,1.55E-06,0.004860624,-0.001758117,0.005647152,-0.001934095,0.008359366,1.77E-05,0.003056026,-7.58E-05,0.00392007,-0.000128034,0.003548349,2.6835191,0.014427522,0,0.000943448,
mesh90.am,82.725624,-0.10595982,0.30447307,-0.10302459,0.33486527,0.008834275,0.42899507,1.93E-05,0.003792868,-0.001441049,0.00510563,-0.001903356,0.00550513,2.58E-05,0.003168244,2.96E-05,0.0028793,0.000311027,0.002702406,2.6817086,0.014417788,0,0.000915708,
mesh110.am,100.70901,-0.09649004,0.25846636,-0.10087455,0.30118957,0.013624472,0.39766815,0.000110975,0.002405691,-0.000953996,0.003257856,-0.00150622,0.005368621,-9.66E-06,0.001785574,0.000316467,0.002866609,0.000159322,0.001958052,2.6867144,0.014444701,0,0.000926002,
mesh120.am,107.80308,-0.10624231,0.23238197,-0.10530599,0.2817184,0.003570503,0.33496922,7.00E-05,0.002254371,-0.00119482,0.003270755,-0.001437041,0.003157193,-6.05E-05,0.001700343,7.71E-05,0.002085731,0.000158255,0.001778374,2.6845012,0.014432802,0,0.000970914,
mesh135.am,120.35064,-0.10076547,0.21805567,-0.11547802,0.26846877,-0.003431456,0.32197106,0.000127387,0.001526986,-0.00100689,0.003214183,-0.001909076,0.003169484,-4.29E-05,0.001520035,0.000161609,0.002056392,-1.68E-05,0.001295829,2.6873739,0.014448247,0,0.000996149,
mesh150.am,132.56737,-0.10486031,0.20606282,-0.10149867,0.28521174,-0.004178745,0.3098492,-3.34E-05,0.001890058,-0.001180746,0.003960389,-0.002710799,0.010318432,-1.33E-06,0.001518943,0.000224711,0.00241072,-0.00012075,0.003609758,2.6891046,0.014457551,0,0.00097417,
